Statistical Mechanics of Graphity Models

Graphity models are characterized by configuration spaces in which states correspond to graphs and Hamiltonians that depend on local properties of graphs such as the degrees of vertices and numbers of short cycles. As statistical systems, graphity models can be studied analytically by estimating their partition functions or numerically by Monte Carlo simulations. Results presented here are based on both of these approaches and give new information about the high- and low-temperature behavior of the models and the transitions between them. In particular, it is shown that matter degrees of freedom must play an important role in order for the low-temperature regime to be described by graphs resembling interesting extended geometries.

==> License.txt <==
Graphity Monte Carlo Licence

* Copyright (c) 2008, Tomasz Konopka
* All rights reserved.
*
* Redistribution and use in source and binary forms, with or without
* modification, are permitted provided that the following conditions are met:
*     * Redistributions of source code must retain the above copyright
*       notice, this list of conditions and the following disclaimer.
*     * Redistributions in binary form must reproduce the above copyright
*       notice, this list of conditions and the following disclaimer in the
*       documentation and/or other materials provided with the distribution.
*     * Neither the name of the Tomasz Konopka nor the
*       names of its contributors may be used to endorse or promote products
*       derived from this software without specific prior written permission.
*
* THIS SOFTWARE IS PROVIDED BY Tomasz Konopka ``AS IS'' AND ANY
* EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED
* WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
* DISCLAIMED. IN NO EVENT SHALL Tomasz Konopka BE LIABLE FOR ANY
* DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL DAMAGES
* (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR SERVICES;
* LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER CAUSED AND
* ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY, OR TORT
* (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE OF THIS
* SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.


==> README.txt <==
Graphity Monte Carlo 
Copyright 2008, Tomasz Konopka

README FILE


***************
*** Licence ***
***************

Graphity Monte Carlo is released under the BSD license, see the file License.txt




**********************************
*** Source Code and Class File ***
**********************************

Graphity Monte Carlo (GMC) is written in java. The source code and jarfile should be included with this readme file. 




*******************
*** Running GMC ***
*******************

GMC requires the java virtual machine to run. 

On a PC, you can run the program by giving the following command on the command line.

java -cp "jcommon-1.0.12.jar;jfreechart-1.0.8a.jar;orson-0.5.0.jar;colt.jar;concurrent.jar;jung-1.7.6.jar;commons-collections-3.2.jar;dump.jar;Graphity.jar" Graphity.GMCGUI 

GMC requires all the listed jar files to run. These are not distributed with GMC because of arXiv space constraints. 

YOu can find these class files by searching the internet for library files associated with the following projects: JFreeChart, JUNG, and Java Screen Dump Util. You will have to procure these class files on your own before you will be able to run the GMC program. 




**********************
*** Brief Tutorial ***
**********************

Once you run GMC, you can perform monte carlo simulations. 

To start, you must create a new simulation (File, New). You will have to specify a simulation name, folder, a set of parameters, and set some options. The program will create a new folder and a set of files. After this happens, you can open the simulation (File, Open). You will notice that within the newly created folder, there is one file has the extension gmc. Select this file when you open a simulation. Once the simulation is opened successfully, you can run the simulations, view the collected data, computed some averages, or view the graphs. 

The program is not "idiot-proof" - that is, you can make it crash if you try to do something that it does not expect.




*****************
*** End Notes ***
*****************


Have fun with GMC,

Tomasz Konopka
